Scary Barbie: An Extremely Energetic, Long-Duration Tidal Disruption Event Candidate Without a Detected Host Galaxy at z = 0.995

We report multi-wavelength observations and characterization of the ultraluminous transient AT 2021lwx (ZTF20abrbeie; aka ``Barbie'') identified in the alert stream of the Zwicky Transient Facility (ZTF) using a Recommender Engine For Intelligent Transient Tracking (REFITT) filter on the ANTARES alert broker. From a spectroscopically measured redshift of 0.995, we estimate a peak observed pseudo-bolometric luminosity of log (L$_{\text{max}} / [\text{erg}/\text{s}]$) = 45.7 from slowly fading ztf-$\it{g}$ and ztf-$r$ light curves spanning over 1000 observer-frame days. The host galaxy is not detected in archival Pan-STARRS observations ($g > 23.3$ mag), implying a lower limit to the outburst amplitude of more than 5 mag relative to the quiescent host galaxy. Optical spectra from Lick and Keck Observatories exhibit strong emission lines with narrow cores from the H Balmer series and ultraviolet semi-forbidden lines of Si III] $\lambda$1892, C III] $\lambda$1909, and C II] $\lambda$2325. Typical nebular lines in AGN spectra from ions such as [O II] and [O III] are not detected. These spectral features, along with the smooth light curve that is unlike most AGN flaring activity, and the luminosity that exceeds any observed or theorized supernova, lead us to conclude that AT 2021lwx is most likely an extreme tidal disruption event (TDE). Modeling of ZTF photometry with MOSFiT suggests that the TDE was between a $\approx 14 M_{\odot}$ star and a supermassive black hole of mass $M_{\text{BH}} \sim$ $10^{8} M_{\odot}$. Continued monitoring of the still-evolving light curve along with deep imaging of the field once AT 2021lwx has faded can test this hypothesis and potentially detect the host galaxy.

==> observers.txt <==

The Lick + Keck spectra were taken on observing runs with several students in our group. The observers were:

Lick/220626 UT: 
Ryan
Daniel Brethauer: daniel_brethauer@berkeley.edu
David Matthews: davidmatthews@berkeley.edu
Huei Sears: hueisears2024@u.northwestern.edu

Lick/220902 UT:
Ryan
Tien Duong: tduong02041998@berkeley.edu
Padma Venkatraman: vpadma@berkeley.edu

Keck/220925 UT:
Ryan
Natalie LeBaron: nlebaron@berkeley.edu
Wynn Jacobson-Galan: wynnjg@berkeley.edu

Keck/221125 UT:
Ryan
Raf

